VoteAgain: A scalable coercion-resistant voting system

The strongest threat model for voting systems considers coercion resistance: protection against coercers that force voters to modify their votes, or to abstain. Existing remote voting systems either do not provide this property; require an expensive tallying phase; or burden users with the need to store cryptographic key material and with the responsibility to deceive their coercers. We propose VoteAgain, a scalable voting scheme that relies on the revoting paradigm to provide coercion resistance. VoteAgain uses a novel deterministic ballot padding mechanism to ensure that coercers cannot see whether a vote has been replaced. This mechanism ensures tallies take quasilinear time, making VoteAgain the first revoting scheme that can handle elections with millions of voters. We prove that VoteAgain provides ballot privacy, coercion resistance, and verifiability; and we demonstrate its scalability using a prototype implementation of all cryptographic primitives.

==> parts/csv-files/max_votes_limit.csv <==
NrVoters,1/min,1/10 seconds,1/sec,No limit
1000,6.052666666666667,6.052666666666667,6.052666666666667,6.052666666666667
1264,6.3085443037974684,6.3085443037974684,6.3085443037974684,6.3085443037974684
1599,6.384406920992287,6.384406920992287,6.384406920992287,6.384406920992287
2023,6.7121436810018125,6.7121436810018125,6.7121436810018125,6.7121436810018125
2559,6.898788589292693,6.898788589292693,6.898788589292693,6.898788589292693
3237,7.028112449799197,7.157244362063639,7.157244362063639,7.157244362063639
4094,7.109102751994789,7.3045106660153065,7.3045106660153065,7.3045106660153065
5179,7.152346012743773,7.580356568192058,7.580356568192058,7.580356568192058
6551,7.2389965908512695,7.915738055258739,7.915738055258739,7.915738055258739
8286,7.205004425134765,8.01295357631346,8.01295357631346,8.01295357631346
10481,7.287472569411316,8.191775593931876,8.191775593931876,8.191775593931876
13257,7.28470493575721,8.379925071031657,8.379925071031657,8.379925071031657
16768,7.304031488549619,8.752624045801527,8.752624045801527,8.752624045801527
21209,7.333521932512927,8.652333129017556,9.01350055793924,9.01350055793924
26826,7.310966972340267,8.780188374462586,8.951291036059544,8.951291036059544
33932,7.332134857951196,8.905831270383905,9.316063499548116,9.316063499548116
42919,7.352439090690215,8.888246852598305,9.501044603400203,9.501044603400203
54286,7.352343759594247,8.904726817227278,9.761878446253792,9.761878446253792
68664,7.356373063031574,8.90813235465455,9.990009320750321,9.990009320750321
86851,7.359009491351088,8.948213991011425,10.161909477150521,10.161909477150521
109854,7.36586135537471,8.93717115444135,10.329285536560647,10.329285536560647
138949,7.358277737395255,8.964632107223993,10.577156606620655,10.577156606620655
175751,7.365799720437816,8.943964282801614,10.745338575598431,10.745338575598431
222299,7.364507562637109,8.95438126127423,10.80518580830323,10.965753332223716
281176,7.365118881649453,8.963726159653266,10.939103384831327,11.215613471040676
355648,7.364881380840981,8.976699808049908,10.950525988243056,11.432547537640213
449843,7.364793198219527,8.97563075710118,10.891576246231093,11.514316476341005
568986,7.365819194145375,8.986772961021888,10.9728464320739,11.736956621076793
719685,7.365577069597578,8.984912380648016,10.985515422256496,12.126536841349571
910298,7.367128859633512,8.98498293965273,10.999136546493565,12.179619567804536
1151395,7.366666232410829,8.987288752629057,10.982938667153034,12.458484418176791
1456348,7.366819377419866,8.984824597783863,11.025914135907078,12.603994374970817
1842069,7.366856869458563,8.985672089373416,10.997643410751715,12.946451336332498
2329951,7.367101711581059,8.986995577732465,11.0353997430275,13.163514025259186
2947051,7.367256510547889,8.986898654508071,11.033659297605189,13.295887991079896
3727593,7.3673499225907975,8.986718417667023,11.024035438775996,13.643032022719934
4714866,7.367338541540735,8.987146753834926,11.0267536765626,13.736323648081056
5963623,7.367454202476135,8.987444824507966,11.034940337442524,13.979661692229707
7543120,7.367408269610807,8.988300155196612,11.034217317679333,14.199584698816052
9540954,7.367481420970412,8.988038862081646,11.035498686329829,14.180071860039712
12067926,7.367461318539739,8.98837375480537,11.035317584811176,14.519984019347373
15264179,7.36749623634087,8.988139006144166,11.037814305855122,14.814873349340745
19306977,7.367510062985693,8.988538081337126,11.038184313715538,15.034074227846924
24420530,7.367509250072241,8.988640978171508,11.038903004971637,15.223837183986861
30888435,7.36751643994481,8.988660923308892,11.038027900517891,15.424302979416083
39069399,7.367538415423283,8.98852058956252,11.038938223748975,15.559693866803531
49417133,7.367521867365312,8.988626394007925,11.038897838663903,15.979674174946572
62505519,7.367544659003098,8.988623591249064,11.03895152042494,16.111674565355848
79060432,7.367538720253894,8.988622424931854,11.038957304626583,16.321883998812453
100000000,7.3675437,8.988659433333334,11.039737706666667,16.41787284666667


==> parts/csv-files/max_votes_voter_limit.csv <==
NrVoters,1,5,10,100
1000,2.780666666666667,4.188666666666666,4.712666666666666,6.052666666666667
1264,3.0917721518987342,4.59704641350211,5.109177215189874,6.3085443037974684
1599,3.1290389826975193,4.673337502605795,5.1824056702105485,6.384406920992287
2023,3.4977755808205635,4.914812984017137,5.428900972153567,6.7121436810018125
2559,3.746776084407972,5.242151882245669,5.816073987234597,6.898788589292693
3237,3.933271547729379,5.369374935639996,5.905673977963135,7.157244362063639
4094,4.099332356293763,5.602507734896597,6.1042175541442765,7.3045106660153065
5179,4.49533371950827,5.982493402844822,6.5130977666216125,7.580356568192058
6551,4.638274054851677,6.145830153157279,6.675520276802524,7.915738055258739
8286,4.763456432536809,6.164051814305254,6.6794593289886555,8.01295357631346
10481,5.051426390611583,6.458607639220176,7.020322488312184,8.191775593931876
13257,5.276256568856705,6.589273591310251,7.146413215659652,8.379925071031657
16768,5.533675254452926,6.9336832061068705,7.519004452926208,8.752624045801527
21209,5.520392286293554,6.918949502569664,7.518852059660207,8.652333129017556
26826,5.64611446606526,7.046944506573225,7.646810308407266,8.780188374462586
33932,5.728240795316123,7.109454202522692,7.679712365908287,8.905831270383905
42919,5.716209604138028,7.06906808950193,7.654884782963256,8.888246852598305
54286,5.741725920740768,7.085755689005145,7.671370150683417,8.904726817227278
68664,5.745660025632064,7.08913938405375,7.674764068507515,8.90813235465455
86851,5.785763357167256,7.129190606133877,7.714921724178958,8.948213991011425
109854,5.774737378702642,7.118108277046504,7.703837214241934,8.93717115444135
138949,5.799993762699503,7.145624173857555,7.731273105000156,8.964632107223993
175751,5.781657003374092,7.124928639571515,7.710651243331,8.943964282801614
222299,5.7918749072195554,7.135299753935016,7.721042379857759,8.95438126127423
281176,5.801244297758936,7.144623533540084,7.730380022951224,8.963726159653266
355648,5.814278912482754,7.157646511906904,7.743352978225661,8.976699808049908
449843,5.813229652715873,7.156605008117647,7.742302684862644,8.97563075710118
568986,5.824372948836468,7.1677393351213095,7.753437401506071,8.986772961021888
719685,5.822474184307486,7.165861916440295,7.751577426235089,8.984912380648016
910298,5.822565797134565,7.165922954168122,7.751646896584049,8.98498293965273
1151395,5.824898782201879,7.16823794903863,7.753956432559344,8.987288752629057
1456348,5.822450861103711,7.165779516068046,7.751487968534993,8.984824597783863
1842069,5.823288197492421,7.166623327718271,7.752336819811491,8.985672089373416
2329951,5.824616912544513,7.167945591988844,7.753663775189549,8.986995577732465
2947051,5.82451564858113,7.167851749653015,7.753566531424125,8.986898654508071
3727593,5.824334362683909,7.167670218646009,7.75338509327601,8.986718417667023
4714866,5.824763913403548,7.168098803514953,7.753813151847794,8.987146753834926
5963623,5.825066183202169,7.16839757755758,7.754111888025115,8.987444824507966
7543120,5.82591818769952,7.169250478139904,7.754966026436453,8.988300155196612
9540954,5.825659292910681,7.168991067350288,7.754705521760892,8.988038862081646
12067926,5.8259930220542175,7.169326637678532,7.755040316510614,8.98837375480537
15264179,5.825756978697205,7.169090893566347,7.754805592011642,8.988139006144166
19306977,5.826156316444568,7.169490248697833,7.755204625422889,8.988538081337126
24420530,5.826260118023646,7.169593370823647,7.755307494691284,8.988640978171508
30888435,5.826280871789069,7.169613308886212,7.755327627745897,8.988660923308892
39069399,5.826139361225734,7.169472728942329,7.755187224661428,8.98852058956252
49417133,5.826245403593123,7.169578615578528,7.755293061349121,8.988626394007925
62505519,5.826243322076354,7.169575943099254,7.75529023818414,8.988623591249064
79060432,5.8262417454705195,7.169574779623432,7.755289076420259,8.988622424931854
100000000,5.826277926666667,7.16961164,7.75532604,8.988659433333334


==> parts/csv-files/normal_overhead.csv <==
NrVoters,0,10,20,50,100,200
1000,1.0,1.9918181818181817,3.644,6.052666666666667,9.6195,12.673
1264,1.0,2.0136690647482016,3.7373417721518987,6.3085443037974684,9.881724683544304,13.026371308016877
1599,1.0,2.073947667804323,3.9374374374374375,6.385738115095913,10.293933708567854,13.66541588492808
2023,1.0,2.1703370786516856,4.0150316455696204,6.713249835201054,10.439199209095403,13.929807217004448
2559,1.0,2.183368869936034,4.168542839274546,6.899687337154768,10.723134036733098,14.373322912596066
3237,1.0,2.261516853932584,4.210825506673258,7.157981462409887,11.082483781278961,14.407373082071878
4094,1.0,2.3215634021763267,4.402384209497753,7.3045106660153065,11.310698583292623,15.596401237583455
5179,1.0,2.4067766853932584,4.56048200216283,7.580844490216272,11.762019694921799,15.855377486001158
6551,1.0,2.464474049403275,4.714582315583781,7.916140850803989,11.761028850557167,15.850150104309774
8286,1.0,2.4863945578231292,4.765376074152747,8.01295357631346,12.46343229543809,16.685574060664575
10481,1.0,2.5669182062624687,4.97649034424853,8.192036130017174,12.842810800496135,17.090417581019622
13257,1.0,2.6481278288300643,5.1304688914368475,8.38013578073925,12.966319680168967,17.725629227326444
16768,1.0,2.682661027976578,5.210496183206107,8.752624045801527,13.491203482824428,18.044111800254452
21209,1.0,2.7051738179947704,5.338991362076119,9.013642221733253,13.786435004007732,18.585348987065238
26826,1.0,2.8155076589399486,5.456578790409162,8.951291036059544,14.17891224931037,18.689281542781877
33932,1.0,2.8681848626925652,5.6349168926087465,9.316063499548116,14.339487799127667,19.23526464694094
42919,1.0,2.8984537174327474,5.78293692215926,9.501118394482587,14.72661292201589,19.71076523994812
54286,1.0,2.964949593060254,5.7714900452422,9.761878446253792,14.975186972700143,20.124857237593485
68664,1.0,3.0426850258175557,5.970872655248748,9.990009320750321,15.352710299429104,20.653845780418656
86851,1.0,3.10285128119243,6.074233394434568,10.161948478614633,15.57313099446178,20.4543528571922
109854,1.0,3.167636276367729,6.280103701653838,10.329285536560647,15.971239099167986,21.076052457504204
138949,1.0,3.224066525781357,6.412721808320763,10.577181980875432,16.375396728295993,21.78006078969022
175751,1.0,3.2573787281586544,6.48189705400386,10.745358955489975,16.299289904467116,21.89283323186402
222299,1.0,3.3024111758162666,6.577972670968392,10.965769775197332,16.81645666422251,22.68920088109558
281176,1.0,3.3828311665637436,6.728417788146926,11.215613471040676,17.151454960594076,23.35180219269544
355648,1.0,3.4491222150649774,6.869740867374483,11.432547537640213,17.554908223861794,23.272165174554615
449843,1.0,3.481998759162293,6.9605906424116535,11.514325008447399,17.835330326358307,23.823327990728618
568986,1.0,3.5304305590173257,7.121185492216323,11.736956621076793,18.21316605329481,24.25313159433331
719685,1.0,3.5970658861900353,7.244385875594427,12.12654245794686,18.452837699827008,24.740536021546465
910298,1.0,3.6687295958263384,7.357800350127255,12.179619567804536,18.840604944754354,25.207843658523547
1151395,1.0,3.718713433670158,7.4811348743749315,12.458488024957559,19.243484642542306,25.822619518062872
1456348,1.0,3.8046850713678433,7.653565768621236,12.603994374970817,19.48468429249053,25.992318456852345
1842069,1.0,3.8391733599832203,7.707615698175877,12.946453679070233,19.61267547524007,26.701490371243786
2329951,1.0,3.914119922932438,7.893087509502348,13.16351590849134,20.16852221355728,26.472351564474963
2947051,1.0,3.9299793075111142,7.946181578706629,13.295889494943646,20.231898769312103,27.316140213838626
3727593,1.0,4.024568134638197,8.144734907739922,13.643033242723767,20.761928810361002,27.762657654237824
4714866,1.0,4.065115518576448,8.277776062163893,13.736323648081056,20.810962071880727,27.93626259297012
5963623,1.0,4.171848258799372,8.384297302257098,13.979662473615031,21.34000631830684,28.733391318219365
7543120,1.0,4.173497414621777,8.597836863260826,14.199584698816052,21.55780081716849,29.257985731810358
9540954,1.0,4.248092410049729,8.632027976742283,14.180071860039712,21.893577570964077,29.44037717122767
12067926,1.0,4.352361609489558,8.78317685352651,14.519984019347373,22.35090648550546,30.289202248450422
15264179,1.0,4.34001872238484,8.906385161221648,14.81487367286232,22.676561150128023,30.19334178842286
19306977,1.0,4.457296312204434,9.040668448930855,15.034074487408956,22.8462947876304,30.752534209092737
24420530,1.0,4.488298239971934,9.179286267403471,15.223837183986861,23.531156510526184,31.301467917908962
30888435,1.0,4.5465956984547145,9.316583374649769,15.424303145867842,23.720349768448937,31.38666878612227
39069399,1.0,4.5998846388447525,9.424304419286885,15.55969399955614,24.023280368351713,32.22790370199108
49417133,1.0,4.7285292627440985,9.592130152884952,15.979674282734251,24.174808886626426,32.70648488113087
62505519,1.0,4.720638570529118,9.63420272985049,16.11167465127719,24.498573397974667,32.52211270602627
79060432,1.0,4.807794072370991,9.800098800370835,16.321883998812453,24.881673926345357,33.47934372531635
100000000,1.0,4.823380918181818,9.975639832,16.41787284666667,25.462818415,33.480558183333336

